ELATE: Evolutionary Language model for Automated Time-series Engineering

Time-series prediction involves forecasting future values using machine learning models. Feature engineering, whereby existing features are transformed to make new ones, is critical for enhancing model performance, but is often manual and time-intensive. Existing automation attempts rely on exhaustive enumeration, which can be computationally costly and lacks domain-specific insights. We introduce ELATE (Evolutionary Language model for Automated Time-series Engineering), which leverages a language model within an evolutionary framework to automate feature engineering for time-series data. ELATE employs time-series statistical measures and feature importance metrics to guide and prune features, while the language model proposes new, contextually relevant feature transformations. Our experiments demonstrate that ELATE improves forecasting accuracy by an average of 8.4% across various domains.

==> food_best_features.txt <==
# Description
# Historical Promotion Sensitivity
# This feature represents the average impact of promotions on the number of orders over the last four weeks. It captures how sensitive the demand for a meal is to promotional activities, which is useful for planning future promotions and understanding their influence on demand.
df['promotion_sensitivity_4w'] = df.groupby(['center_id', 'meal_id'])['num_orders_Tminus1'].transform(lambda x: (x / (df['emailer_for_promotion'] + df['homepage_featured']).replace(0, 1)).rolling(window=4, min_periods=1).mean())
df['promotion_sensitivity_4w'] = df['promotion_sensitivity_4w'].fillna(0)  # Fill NaN for initial weeks with 0
feature = df['promotion_sensitivity_4w']


# Description
# Center and Meal Specific Demand Trend
# This feature calculates the rolling average of the number of orders for each meal at each center over the past 4 weeks. It provides insight into the short-term demand trend for specific meals at specific centers, helping understand recent demand dynamics. This can be useful for better capturing the recent demand patterns and making informed decisions on inventory management.
df['center_meal_demand_trend'] = df.groupby(['center_id', 'meal_id'])['num_orders_Tminus1'].transform(lambda x: x.rolling(window=4, min_periods=1).mean().fillna(0))
feature = df['center_meal_demand_trend']


# Description
# Meal Demand Seasonality Adjusted by Promotion Exposure
# This feature captures the seasonal demand patterns for each meal at each fulfillment center, adjusted for the influence of promotional activities. By using a rolling mean over an 8-week period, the feature helps to identify consistent seasonal trends while factoring in the impact of promotions, enabling better forecasting of future demand.
df['promo_adjusted_seasonal_demand'] = df.groupby(['center_id', 'meal_id'])['num_orders_Tminus1'].transform(lambda x: x.rolling(window=8, min_periods=1).mean() * (1 + df['emailer_for_promotion'] + df['homepage_featured']))
feature = df['promo_adjusted_seasonal_demand']


# Description
# Historical Promotion Sensitivity by Center Type
# This feature measures the historical sensitivity of demand to promotions for each center type. It calculates the average order change when a promotion is active, relative to when it is not, over the past 4 weeks for each center type. This feature helps to understand how different center types respond to promotions, which can guide the allocation of promotion efforts and resources more effectively.
df['promotion_sensitivity_by_center_type'] = df.groupby(['center_type', 'meal_id'])['num_orders_Tminus1'].transform(lambda x: (x.rolling(window=4, min_periods=1).mean() - x.mean()) / (df['emailer_for_promotion'] + df['homepage_featured'] + 1))
df['promotion_sensitivity_by_center_type'] = df['promotion_sensitivity_by_center_type'].fillna(0)
feature = df['promotion_sensitivity_by_center_type']


# Description
# Operational Area Influence on Demand
# This feature represents the ratio of the operational area to the number of orders in the previous week for a given meal and fulfillment center. It provides insight into how efficiently the operational area is being utilized relative to the demand from the prior week. A higher value might suggest that the operational area is underutilized, which could inform decisions about resource allocation or promotional efforts to boost demand.
df['op_area_influence_on_demand'] = df['op_area'] / (df['num_orders_Tminus1'] + 1)
feature = df['op_area_influence_on_demand']


# Description
# Center-Meal Promotion Influence on Demand Growth
# This feature evaluates the influence of promotional activities on the demand growth for each meal at a given center over the past 6 weeks. By examining how promotions (emailer and homepage features) impact demand growth, it can help optimize promotional strategies and forecast demand spikes more accurately.
df['promotion_effect'] = df['emailer_for_promotion'] + df['homepage_featured']
df['promotion_influence_on_demand_growth'] = df.groupby(['center_id', 'meal_id'])['promotion_effect'].transform(lambda x: x.shift(1).rolling(window=6, min_periods=1).mean())
feature = df['promotion_influence_on_demand_growth']


# Description
# Center and Meal Price Sensitivity Index
# This feature calculates the sensitivity of demand to price changes for each center-meal pair. It uses the ratio of price changes to demand changes over a 4-week window to estimate how sensitive demand is to pricing strategies. This can help in understanding how price adjustments affect order volumes, allowing better pricing strategies for different centers and meals.
df['price_change'] = df['base_price'] - df['checkout_price']
df['price_sensitivity'] = df.groupby(['center_id', 'meal_id']).apply(lambda x: x['price_change'].shift(1).rolling(window=4, min_periods=1).sum() / x['num_orders_Tminus1'].shift(1).rolling(window=4, min_periods=1).sum()).reset_index(level=[0,1], drop=True)
df['price_sensitivity'] = df['price_sensitivity'].fillna(0)  # Fill NaN for initial weeks with 0
feature = df['price_sensitivity']


# Description
# Promotion and Price Interaction Sensitivity
# This feature captures the interaction between price discounts and promotion exposure by evaluating the historical impact on demand. It reflects how changes in price and promotional activities together influence demand patterns. Understanding this interaction is critical for optimizing promotional strategies and pricing decisions.
df['price_discount'] = (df['base_price'] - df['checkout_price']) / df['base_price']
df['price_discount'] = df['price_discount'].fillna(0)
df['promotion_interaction'] = df['emailer_for_promotion'] | df['homepage_featured']
df['promotion_price_interaction_sensitivity'] = df.groupby(['center_id', 'meal_id']).apply(lambda x: (x['price_discount'] * x['promotion_interaction']).rolling(window=6, min_periods=1).mean()).reset_index(level=[0,1], drop=True)
feature = df['promotion_price_interaction_sensitivity']


# Description
# Price Elasticity by Promotions
# This feature calculates the elasticity of the checkout price concerning the base price, adjusted for the promotional efforts (emailer_for_promotion and homepage_featured). It helps capture how sensitive the demand is to price changes when promotions are applied, providing insights into pricing strategies and promotional effectiveness.
df['effective_price_elasticity'] = (df['base_price'] - df['checkout_price']) / df['base_price'] * (df['emailer_for_promotion'] + df['homepage_featured'] + 1)
feature = df['effective_price_elasticity']


# Description
# Center-Meal Price Sensitivity Indicator
# This feature calculates the price sensitivity for each meal and fulfillment center by taking the ratio of price change to order change over the past 4 weeks. This indicator helps in understanding how sensitive the demand for a meal is to price changes at a specific center, which can assist in pricing strategies and demand forecasting.
df['center_meal_price_sensitivity_indicator'] = df.groupby(['center_id', 'meal_id']).apply(lambda x: (x['base_price'].rolling(window=4, min_periods=1).mean() - x['checkout_price'].rolling(window=4, min_periods=1).mean()) / x['num_orders_Tminus1'].rolling(window=4, min_periods=1).mean()).reset_index(level=[0,1], drop=True)
df['center_meal_price_sensitivity_indicator'] = df['center_meal_price_sensitivity_indicator'].fillna(0)
feature = df['center_meal_price_sensitivity_indicator']

==> trading_best_features.txt <==
# Description:
# Feature: Relative High-Low Range
# This feature calculates the relative range of the high and low prices as a percentage of the close price over the past 10 days. It captures the volatility range relative to the current closing price, providing insight into how much the stock price fluctuates within a period. A higher value indicates a larger range of price movement, which might be useful for predicting future price swings.
df['relative_high_low_range'] = df.groupby('Symbol').apply(lambda x: ((x['High'] - x['Low']) / x['Close']).rolling(window=10).mean()).fillna(0).reset_index(level=0, drop=True)
feature = df['relative_high_low_range']


# Description
# Feature: Relative Price Strength Index (RPSI)
# The Relative Price Strength Index compares the stock's price performance relative to the S&P 500 index over a rolling window. 
# This feature helps identify stocks with strong relative performance, which could be indicative of potential excess returns.
window_size = 14
df['relative_price_strength_index'] = ((df['Close'] / df['Close'].rolling(window=window_size).mean()) - (df['S&P500'] / df['S&P500'].rolling(window=window_size).mean())) * 100
df['relative_price_strength_index'] = df['relative_price_strength_index'].fillna(0)
feature = df['relative_price_strength_index']


# Description
# Feature: Volume-to-Price Volatility Ratio
# This feature calculates the ratio of traded volume to the price volatility measured by the high-low price range over a rolling window.
# It can indicate whether significant volume is associated with large price movements, thus capturing the intensity of trading relative to volatility.
# A higher ratio might suggest that a large volume is driving substantial price changes, which could be useful for predicting future excess returns.
df['volume_to_price_volatility_ratio'] = df['Volume'] / df['High'].subtract(df['Low']).rolling(window=5).std().fillna(0)
feature = df['volume_to_price_volatility_ratio']


# Description
# Feature: Accumulation/Distribution Oscillator
# This feature calculates the difference between the Accumulation/Distribution Line (ADL) and its 3-day moving average. 
# The ADL reflects the cumulative flow of money in and out of a security, and the oscillator helps in identifying potential 
# turning points in the price trend by measuring the momentum of money flow. A higher value indicates strong buying or selling pressure.
df['clv'] = ((df['Close'] - df['Low']) - (df['High'] - df['Close'])) / (df['High'] - df['Low'])
df['money_flow_volume'] = df['clv'] * df['Volume']
df['adl'] = df.groupby('Symbol')['money_flow_volume'].cumsum()
df['adl_ma_3'] = df.groupby('Symbol')['adl'].transform(lambda x: x.rolling(window=3).mean())
df['adl_oscillator'] = df['adl'] - df['adl_ma_3']
feature = df['adl_oscillator']


# Description
# Feature: Relative Trading Volume
# This feature calculates the ratio of the current day's trading volume to the average trading volume over the past 20 days for each stock.
# It provides insight into the current trading activity relative to historical trading activity, which might indicate increased interest or market sentiment changes for a stock.
df['relative_trading_volume'] = df.groupby('Symbol').apply(lambda x: x['Volume'] / x['Volume'].rolling(window=20).mean()).fillna(1).reset_index(level=0, drop=True)
feature = df['relative_trading_volume']


# Description
# Feature: 10-Day Exponential Moving Average of Excess Return
# This feature calculates the 10-day exponential moving average (EMA) of the excess returns of the stock compared to the index, using the lagged target value.
# The EMA gives more weight to the most recent data, allowing it to be more responsive to recent changes in excess returns. This can be useful for capturing the trend of how a stock's return compares to the index, potentially improving the prediction of future excess returns.
df['ema_excess_return_10'] = df.groupby('Symbol')['Target_Tminus1'].transform(lambda x: x.ewm(span=10, adjust=False).mean()).fillna(0)
feature = df['ema_excess_return_10']


# Description:
# Feature: Accumulation/Distribution Line (ADL)
# The Accumulation/Distribution Line is a volume-based indicator that measures the cumulative flow of money into and out of a security. 
# It helps identify divergences between price movement and volume flow, potentially signaling underlying strength or weakness in the price trend.
df['adl'] = ((df['Close'] - df['Low']) - (df['High'] - df['Close'])) / (df['High'] - df['Low']) * df['Volume']
df['adl'] = df['adl'].cumsum().fillna(0)
feature = df['adl']


# Description
# Feature: Relative Daily Close Price Change
# This feature calculates the relative change in the stock's close price compared to the S&P 500's close price change over the same day. 
# It highlights stocks whose price changes significantly differ from the overall market trend, which can indicate unique investor sentiment or news impact 
# affecting the stock. Such deviations can be a valuable signal in predicting excess returns, as they may suggest the stock will react differently than the market.
df['stock_close_change'] = df.groupby('Symbol')['Close'].pct_change().fillna(0)
df['sp500_close_change'] = df['S&P500'].pct_change().fillna(0)
df['relative_daily_close_price_change'] = df['stock_close_change'] - df['sp500_close_change']
feature = df['relative_daily_close_price_change']


# Description
# Feature: Relative High-Low Range Ratio
# This feature calculates the ratio of the day's high-low range to the previous day's high-low range, providing insight into volatility changes over consecutive days.
# It helps capture potential shifts in price volatility, indicating possible trend reversals or breakouts, which can be useful for predicting excess returns.
df['high_low_range'] = df['High'] - df['Low']
df['relative_high_low_range_ratio'] = df['high_low_range'] / df['high_low_range'].shift(1)
df['relative_high_low_range_ratio'] = df['relative_high_low_range_ratio'].fillna(1)
feature = df['relative_high_low_range_ratio']


# Description
# Feature: Relative Intraday Price Change Deviation
# This feature calculates the deviation of the intraday price change (High - Low) relative to the S&P 500's intraday price change over a 10-day rolling window.
# By assessing the deviation of intraday price changes, we can capture unique stock-specific volatility characteristics that might be relevant for predicting excess returns.
df['relative_intraday_price_change_deviation'] = ((df['High'] - df['Low']) - (df['S&P500'].rolling(window=10).max() - df['S&P500'].rolling(window=10).min())).rolling(window=10).std()
df['relative_intraday_price_change_deviation'] = df['relative_intraday_price_change_deviation'].fillna(0)
feature = df['relative_intraday_price_change_deviation']
